Measurements of decay branching fractions of the Higgs boson to hadronic final states at the CEPC

The Circular Electron Positron Collider (CEPC) is a large-scale particle accelerator designed to collide electrons and positrons at high energies. One of the primary goals of the CEPC is to achieve high-precision measurements of the properties of the Higgs boson, facilitated by the large number of Higgs bosons that can be produced with significantly low contamination. The measurements of Higgs boson branching fractions into $b\overline{b} /c\overline{c} /gg$ and $\tau\overline{\tau} /WW^{*} /ZZ^{*} $, where the $W$ or $Z$ bosons decay hadronically, are presented in the context of the CEPC experiment, assuming a scenario with 5600 fb$^{-1}$ of collision data at a center-of-mass energy of 240 GeV. In this study the Higgs bosons are produced in association with a $Z$ boson, with the $Z$ boson decaying into a pair of muons $(\mu^{+}\mu^{-})$, which have high efficiency and high resolution. In order to separate all decay channels simultaneously with high accuracy, the Particle Flow Network (PFN), a graph-based machine learning model, is considered. The precise classification provided by the PFN is employed in measuring the branching fractions using the migration matrix method, which accurately corrects for detector effects in each decay channel. The statistical uncertainty of the measured branching ratio is estimated to be 0.55% in $H\to b\overline{b}$ final state, and approximately 1.5%-16% in $H\to c\overline{c} /gg/\tau\overline{\tau}/WW^{*} /ZZ^{*} $ final states. In addition, the main sources of systematic uncertainties to the measurement of the branching fractions are discussed.

==> pisika.dat <==
\usepackage{latexsym}      % needed math symbols
\usepackage{hyperref}
\hypersetup{
 colorlinks=true,
 citecolor=blue,
 linkcolor=blue,
 urlcolor=blue,
 pdfpagemode=UseNone,
 pdfstartview=FitH}
\usepackage{graphicx}      % for importing eps figures
\usepackage{amsmath}       % for advanced math symbols
\usepackage[affil-it]{authblk} 			% found in preprint bundle package, http://ctan.org/pkg/preprint
\usepackage[margin=2cm]{geometry} % paper and margin formats as set by SPP

\parindent 0.5cm    % paragraphs indent

% authblk style
\renewcommand\Authfont{\large}
\renewcommand\Affilfont{\normalsize	\itshape}
\setlength{\affilsep}{5pt}

% for abstract style
\makeatletter
\newbox\abstract@box
\renewenvironment{abstract}
  {\global\setbox\abstract@box=\vbox\bgroup
     \hsize=\textwidth\linewidth=\textwidth
    \small
    \begin{center}%
    {\bfseries \abstractname\vspace{-.5em}\vspace{\z@}}%
    \end{center}%
    \quotation}
  {\endquotation\egroup}
\expandafter\def\expandafter\@maketitle\expandafter{\@maketitle
  \ifvoid\abstract@box\else\unvbox\abstract@box\if@twocolumn\vskip1.5em\fi\fi}
\makeatother
\providecommand{\keywords}[1]{\noindent \mdseries{{Keywords:}} #1}
\providecommand{\DOI}[1]{\vspace{1\baselineskip}}
\providecommand{\dateline}[1]{\vspace*{-1\baselineskip}\normalsize Submitted: #1\vspace*{-1.5\baselineskip}}



% for section formatting style
\makeatletter
\renewcommand\section{\@startsection
   {section}{1}{0pt}%
   {-\baselineskip}%
   {0.1\baselineskip}%
   {\normalfont\bfseries}}%
\makeatother
\renewcommand\thesection{\arabic{section}}

% for the figure and tables, captions
\usepackage{booktabs}
\usepackage{dcolumn}
\newcolumntype{d}[1]{D{.}{.}{#1}}

\usepackage{caption}
\captionsetup[table]{position=above,font={rm,small}}
\captionsetup[figure]{font={rm,small}}

% for citations formatting style
\usepackage[numbers,square,sort&compress]{natbib}
\setlength\bibsep{1pt}

%%for first page styling 
\usepackage{fancyhdr}
\fancypagestyle{titlestyle}
{
%\renewcommand{\headrulewidth}{0pt}
\renewcommand{\footrulewidth}{0pt}
\fancyhf[l]{{\scshape }}
\fancyhf[c]{ }
\fancyhf[r]{ }
\fancyfoot[l]{\scshape }
\fancyfoot[c]{1}
\fancyfoot[r]{\scshape }
}

% styling for the second page onwards
\renewcommand{\headrulewidth}{0.1pt}
\renewcommand{\footrulewidth}{0.1pt}
\fancyhf[l]{\small{ } }
\fancyhf[r]{\small \scshape \ShortAuthorList}
\fancyhf[c]{ \small }
\fancyfoot[l]{\small \scshape }%bbbbbbbbb
\fancyfoot[c]{\small \thepage}
\fancyfoot[r]{\small }
\pagestyle{fancy}

% other packages and macros
\usepackage{bm}
\renewcommand{\vec}[1]{\text{\bfseries #1}}
\renewcommand{\footrulewidth}{0pt}


